Frequency dependence of the drifting subpulses of PSR B0031-07

The well known drifter PSR B0031-07 is known to exhibit drifting subpulses where the spacing between the drift bands (P_3) shows three distinct modes A, B and C corresponding to 12, 6 and 4 seconds respectively. We have investigated periodicities and polarisation properties of PSR B0031-07 for a sequence of 2700 single pulses taken simultaneously at 328 MHz and 4.85 GHz. We found that mode A occurs simultaneously at these frequencies, while modes B and C only occur at 328 MHz. However, when the pulsar is emitting in mode B at the lower frequency there is still emission at the higher frequency, hinting towards the presence of mode B emission at a weaker level. Further, we have established that modes A and B are associated with two orthogonal modes of polarisation, respectively. Based on these observations, we suggest a geometrical model where modes A and B at a given frequency are emitted in two concentric rings around the magnetic axis with mode B being nested inside mode A. Further, it is evident that this nested configuration is preserved across frequency with the higher frequency arising closer to the stellar surface compared to the lower one, consistent with the well known radius-to-frequency mapping operating in pulsars.

==> move/passwrd.txt <==
roysm
gy244d

PaperId: astro-ph/0506264
PaperPassword: xq9eg

